Improved Join Order Optimization for Database Queries using Hybrid Quantum-Classical Approaches for QUBO Problems

Efficient query optimization is crucial for relational database systems, especially for optimizing join orders in complex queries. This work introduces a hybrid approach that integrates Eliminating Cartesian Products (ECP) with splitting the QUBO search space (SQSS) to reduce the size of the QUBO problem, minimizing binary variables and constraints. This improves the performance of the quantum algorithm while lowering hardware requirements. We evaluate our method using real-world SQL queries from the ErgastF1 dataset on quantum and classical algorithms, including Quantum Annealing (QA), Simulated Annealing (SA), QAOA, and VQE, implemented on D-Wave's Quantum Annealer and universal gate-based simulators. Additionally, we analyze the impact of selectivity and SQSS on QUBO weight distribution and algorithmic performance, highlighting optimization efficiency for QA and SA. Experimental results show consistent optimal join orders and enhanced query optimization for various selectivity conditions, and they also highlight the limitations of current quantum hardware for complex queries. This study further confirms the potential of hybrid quantum-classical methods for scalable quantum-enhanced database optimization.

==> QAOA_cobyla.csv <==
relation, perctg
3,100
4,100
5,94


==> QAOA_spsa.csv <==
relation, perctg
3,100
4,100
5,94


==> QA_fracn_optimal_shots.csv <==
relations,frac_optimal_shots,prev_optimal_shots
5,0.51,0.27
6,0.031,0.03
7,0.005,0.003


==> SA_fracn_optimal_shots.csv <==
relations,frac_optimal_shots,prev_optimal_shots
5,0.64,0.28
6,0.21,0.034
7,0.064,0.00655
8,0.0033,0


==> SVQE_cobyla.csv <==
relation, perctg
3,100
4,100
5,86


==> SVQE_spsa.csv <==
relation, perctg
3,100
4,100
5,86


==> data_perc_QA_r5_q0.csv <==
    number_rows, optimal_shots, data_perc
    11917, 104, 100
    9848, 175, 82.64
    6988, 161, 58.64
    3959, 228, 33.22
    2408, 157, 20.21
    790, 443, 6.63
    390, 785, 3.27
    130, 918, 1.09


==> data_perc_QA_r5_q159.csv <==
    number_rows, optimal_shots, data_perc
    1346732450, 340, 100
    837404294, 317, 62.18
    653467857, 386, 48.52
    653467857, 454, 48.52
    653467857, 429, 48.52
    412395522, 606, 30.62
    412395522, 568, 30.62
    412395522, 690, 30.62
    412395522, 388, 30.62
    412395522, 583, 30.62
    131266700, 958, 9.75


==> data_perc_QA_r5_q202.csv <==
    number_rows, optimal_shots, data_perc
    2459821572, 130, 100
    1419562128, 203, 57.71
    573457340, 211, 23.31
    112828600, 485, 4.59
    112828600, 476, 4.59
    112828600, 437, 4.59
    112828600, 429, 4.59
    112828600, 502, 4.59
    112828600, 791, 4.59
    112828600, 986, 4.59


==> data_perc_QA_r5_q271.csv <==
    number_rows, optimal_shots, data_perc
    4414869, 438, 100
    4414869, 436, 100
    4414869, 357, 100
    4414869, 383, 100
    4414869, 653, 100
    2700493, 688, 61.17
    2700493, 646, 61.17
    2700493, 663, 61.17
    2700493, 759, 61.17
    2700493, 783, 61.17
    842000, 982, 19.07
    842000, 994, 19.07


==> data_perc_QA_r5_q4.csv <==
    number_rows, optimal_shots, data_perc
    9329, 173, 100
    6468, 198, 69.33
    4791, 172, 51.36
    4791, 143, 51.36
    4791, 159, 51.36
    1577, 276, 16.9
    979, 500, 10.49
    140, 972, 1.5


==> data_perc_QA_r5_q5.csv <==
    number_rows, optimal_shots, data_perc
    24006, 165, 100
    20911, 340, 87.11
    17321, 278, 72.15
    12923, 419, 53.83
    8713, 420, 36.3
    5359, 419, 22.32
    3445, 497, 14.35


==> data_perc_QA_r5_q53.csv <==
    number_rows, optimal_shots, data_perc
    5611940, 484, 100
    4486160, 461, 79.94
    3412219, 572, 60.8
    2996710, 585, 53.4
    2726302, 579, 48.58
    2726302, 658, 48.58
    2726302, 796, 48.58
    2726302, 874, 48.58
    2726302, 940, 48.58
    1876314, 960, 33.43


==> data_perc_QA_r5_q6.csv <==
    number_rows, optimal_shots, data_perc
    12050, 393, 100
    12050, 444, 100
    11842, 397, 98.27
    10912, 491, 90.56
    8898, 454, 73.84
    6340, 968, 52.61
    4279, 992, 35.51


==> data_perc_QA_r5_q7.csv <==
    number_rows, optimal_shots, data_perc
    5101373, 194, 100
    4618757, 142, 90.54
    3169644, 395, 62.13
    1379226, 325, 27.04
    572726, 528, 11.23
    161600, 474, 3.17
    161600, 619, 3.17
    161600, 464, 3.17
    161600, 801, 3.17
    161600, 843, 3.17


==> data_perc_QA_r5_q8.csv <==
    number_rows, optimal_shots, data_perc
    60171066, 230, 100
    36923186, 191, 61.36
    29156478, 365, 48.45
    29156478, 455, 48.45
    29156478, 540, 48.45
    8536100, 637, 14.18
    8536100, 689, 14.18
    8536100, 729, 14.18
    8536100, 904, 14.18
    8536100, 970, 14.18
    8536100, 997, 14.18


==> diff_weight_sss_qa_r5_q0.csv <==
    optimal_shots, diff_weight
    104, 7.47,
    175, 7.43,
    161, 7.35,
    228, 7.14,
    157, 6.75,
    443, 5.45,
    785, 4.24,
    918, 2.67


==> diff_weight_sss_qa_r5_q159.csv <==
    optimal_shots, diff_weight
    340, 7.1781,
    317, 7.0763,
    386, 6.8531,
    454, 6.327,
    429, 5.4727,
    606, 4.8744,
    568, 4.8521,
    690, 4.8079,
    388, 4.7172,
    583, 4.4225,
    958, 2.6569


==> diff_weight_sss_qa_r5_q202.csv <==
    optimal_shots, diff_weight
    130, 7.5742,
    203, 7.3858,
    211, 6.7139,
    485, 4.0503,
    476, 4.0056,
    437, 3.9549,
    429, 3.954,
    502, 3.9531,
    791, 3.6052,
    986, 2.7044


==> diff_weight_sss_qa_r5_q271.csv <==
    optimal_shots, diff_weight
    438, 5.8592,
    436, 5.7931,
    357, 5.6649,
    383, 5.4107,
    653, 4.675,
    688, 3.5896,
    646, 3.4474,
    663, 3.2933,
    759, 3.2907,
    783, 3.2882,
    982, 2.2855,
    994, 2.1747


==> diff_weight_sss_qa_r5_q4.csv <==
    optimal_shots, diff_weight
    173, 7.3945,
    198, 7.2844,
    172, 7.1602,
    143, 7.1581,
    159, 7.156,
    276, 6.3517,
    500, 5.7719,
    972, 2.5528


==> diff_weight_sss_qa_r5_q5.csv <==
    optimal_shots, diff_weight
    165, 6.9,
    340, 6.8,
    278, 6.65,
    419, 6.37,
    420, 5.94,
    419, 5.35,
    497, 4.08,


==> diff_weight_sss_qa_r5_q53.csv <==
    optimal_shots, diff_weight
    484, 3.4628,
    461, 3.4221,
    572, 3.375,
    585, 3.3084,
    579, 3.1893,
    658, 3.0354,
    796, 2.7853,
    874, 2.4987,
    940, 2.2145,
    960, 1.9236


==> diff_weight_sss_qa_r5_q6.csv <==
    optimal_shots, diff_weight
    393, 5.6219,
    444, 5.6101,
    397, 5.49,
    491, 5.3183,
    454, 5.0852,
    968, 3.0273,
    992, 2.7467


==> diff_weight_sss_qa_r5_q7.csv <==
    optimal_shots, diff_weight
    194, 6.3544,
    142, 6.2499,
    395, 6.0155,
    325, 5.4812,
    528, 4.8324,
    474, 3.767,
    619, 3.6667,
    464, 3.4556,
    801, 2.9985,
    843, 2.3593


==> diff_weight_sss_qa_r5_q8.csv <==
    optimal_shots, diff_weight
    230, 6.7911,
    191, 6.6703,
    365, 6.4005,
    455, 5.7916,
    540, 5.0635,
    637, 3.8374,
    689, 3.7387,
    729, 3.5303,
    904, 2.9181,
    970, 2.445,
    997, 1.7024


==> diff_weight_sss_sa_r5_q0.csv <==
    optimal_shots, diff_weight
    15318, 7.4696
    15290, 7.4528
    15316, 7.4329
    15555, 7.4041
    15748, 7.3502
    16333, 7.2754
    17049, 7.14
    18175, 6.9596
    19824, 6.7551
    22519, 6.4469
    35865, 5.4464
    40442, 5.2326
    45963, 4.9721
    53778, 4.6484
    65454, 4.2349
    79832, 3.7262
    91797, 3.1648
    95855, 2.6699


==> diff_weight_sss_sa_r5_q159.csv <==
    optimal_shots, diff_weight
    22167, 7.1781
    23205, 7.0763
    26474, 6.8531
    34200, 6.327
    46012, 5.4727
    51108, 4.8744
    51700, 4.8521
    52828, 4.8079
    55940, 4.7172
    64386, 4.4225
    93754, 2.6569


==> diff_weight_sss_sa_r5_q202.csv <==
    optimal_shots, diff_weight
    16935, 7.5742,
    18243, 7.3858,
    24002, 6.7139,
    40187, 4.0503,
    43659, 4.0056,
    47435, 3.9549,
    47418, 3.954,
    47601, 3.9531,
    74563, 3.6052,
    97608, 2.7044


==> diff_weight_sss_sa_r5_q271.csv <==
    optimal_shots, diff_weight
    27678, 5.8592,
    28959, 5.7931,
    31490, 5.6649,
    37095, 5.4107,
    52914, 4.675,
    61608, 3.5896,
    69003, 3.4474,
    75554, 3.2933,
    75638, 3.2907,
    75744, 3.2882,
    97430, 2.2855,
    98255, 2.1747


==> diff_weight_sss_sa_r5_q4.csv <==
    optimal_shots,diff_weight
    15408, 7.3945
    15956, 7.323
    16296, 7.2844
    16835, 7.2018
    16847, 7.1602
    16736, 7.1592
    17031, 7.1581
    16933, 7.1571
    17138, 7.156
    18180, 6.9815
    23131, 6.3517
    43289, 5.0774
    97227, 2.5528


==> diff_weight_sss_sa_r5_q5.csv <==
    optimal_shots,diff_weight
    23592, 6.9,
    24418, 6.84,
    25600, 6.76,
    27181, 6.65,
    30085, 6.46,
    33310, 6.25,
    38027, 5.94,
    43354, 5.6,
    50057, 5.04,
    55409, 4.08


==> diff_weight_sss_sa_r5_q53.csv <==
    optimal_shots, diff_weight
    44937, 3.4628
    46105, 3.4221
    47461, 3.375
    49449, 3.3084
    52907, 3.1893
    58377, 3.0354
    67371, 2.7853
    78185, 2.4987
    87121, 2.2145
    94566, 1.9236


==> diff_weight_sss_sa_r5_q6.csv <==
    optimal_shots,diff_weight
    39032, 5.6219
    39209, 5.6101
    40147, 5.49
    41803, 5.3183
    43452, 5.0852
    92503, 3.0273
    97132, 2.7467


==> diff_weight_sss_sa_r5_q7.csv <==
    optimal_shots, diff_weight
    18870, 6.3544
    20432, 6.2499
    23840, 6.0155
    33355, 5.4812
    44471, 4.8324
    55967, 3.767
    58120, 3.6667
    62550, 3.4556
    72166, 2.9985
    83055, 2.3593


==> diff_weight_sss_sa_r5_q7_s221.csv <==
    optimal_shots, diff_weight
    9759, 13.1665,
    10083, 12.6886,
    11048, 10.8449,
    12249, 8.1805,
    12464, 8.085,
    13395, 7.7063,
    15553, 6.7264,
    16067, 6.6727,
    16498, 6.5112,
    20086, 5.3376


==> diff_weight_sss_sa_r5_q8.csv <==
    optimal_shots, diff_weight
    25745, 6.7911
    27483, 6.6703
    31308, 6.4005
    41448, 5.7916
    52321, 5.0635
    59485, 3.8374
    61744, 3.7387
    65488, 3.5303
    86507, 2.9181
    96212, 2.445
    99195, 1.7024


==> req_qubits_R3.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    1, 3, 4,  25, 2, 3, 33.33


==> req_qubits_R4.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    2, 8, 11, 27.3, 5, 7, 28.6
    3, 7, 11, 40.975, 4, 7, 42.86


==> req_qubits_R4_cj3.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    3, 7, 11, 36.4, 4, 7, 42.86
    3, 6, 11, 45.55, 4, 7, 42.86


==> req_qubits_R5.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    2, 23, 26, 11.5, 16, 21, 23.8
    3, 19, 26, 27, 12, 21, 42.85
    4, 17, 26, 34.6, 10, 21, 52.4
    5, 15, 26, 42.33, 8, 21, 64.3
    6, 14, 26, 48.07, 6, 21, 73.8


==> req_qubits_R5_cj5.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    5, 16, 26, 38.5, 7, 21, 66.7
    5, 14, 26, 46.15, 8, 21, 61.9


==> req_qubits_R5_cj6.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    6, 15, 26, 42.3, 5, 21, 76.2
    6, 12, 26, 53.84, 6, 21, 71.4


==> req_qubits_R6.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    1, 56, 57, 1.8, 30, 32, 6.25
    2, 54, 57, 5.3, 28, 32, 12.5
    3, 50, 57, 12.3, 25, 32, 21.8
    4, 45, 57, 21.06, 22, 32, 28.13
    5, 42, 57, 26.3, 19, 32, 40.63
    6, 38, 57, 33.3, 16, 32, 50
    7, 33, 57, 42.1, 13, 32, 59.4
    8, 31, 57, 45.1, 11, 32, 65.6
    9, 25, 57, 57.01, 10, 32, 68.8


==> req_qubits_R6_cj4.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    4, 48, 57, 15.8, 23, 32, 28.13
    4, 42, 57, 26.32, 20, 32, 37.5


==> req_qubits_R6_cj5.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    5, 45, 57, 21.05, 20, 32, 37.5
    5, 41, 57, 28.07, 18, 32, 43.75
    5, 40, 57, 29.82, 19, 32, 40.63


==> req_qubits_R6_cj5_minmax.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    5, 45, 57, 21.05, 20, 32, 37.5
    5, 40, 57, 29.82, 19, 32, 40.63


==> req_qubits_R6_cj5_minmax_exp.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    5, 45, 57, 21.05, 20, 32, 37.5
    5, 41, 57, 28.07, 18, 32, 43.75


==> req_qubits_R6_cj6.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    6, 39, 57, 31.6, 16, 32, 50
    6, 37, 57, 35, 16, 32, 50


==> req_qubits_R6_cj7.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    7, 35, 57, 38.6, 13, 32, 59.4
    7, 31, 57, 45.1, 13, 32, 59.4


==> req_qubits_R6_cj8.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    8, 34, 57, 40.35, 11, 32, 65.6
    8, 31, 57, 45.1, 11, 32, 65.6
    8, 29, 57, 49.12, 12, 32, 62.5


==> req_qubits_R6_cj8_minmax.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    8, 34, 57, 40.35, 11, 32, 65.6
    8, 29, 57, 49.12, 12, 32, 62.5


==> req_qubits_R6_cj9.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    9, 26, 57, 54.4, 9, 32, 71.9
    9, 23, 57, 59.65, 11, 32, 65.63


==> req_qubits_R7.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    3, 113, 120, 5.8, 71, 81, 12.34
    4, 105, 120, 12.5, 62, 81, 23.45
    5, 99, 120, 17.9, 46, 81, 43.2
    6, 94, 120, 22.08, 50, 81, 39.4
    7, 85, 120, 29.2, 41, 81, 49.4
    8, 78, 120, 35, 36, 81, 55.6
    9, 72, 120, 40, 30, 81, 63.4
    10, 69, 120, 42.5, 25, 81, 68.76
    11, 62, 120, 48.74, 23, 81, 72.22
    12, 55, 120, 54.2, 18, 81, 77.8
    13, 51, 120, 57.5, 16, 81, 80.25


==> req_qubits_R7_cj10.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    10, 73, 120, 39.16, 25, 81, 69.14
    10, 70, 120, 41.67, 25, 81, 69.14
    10, 64, 120, 46.67, 26, 81, 68


==> req_qubits_R7_cj10_minmax.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    10, 73, 120, 39.16, 25, 81, 69.14
    10, 64, 120, 46.67, 26, 81, 68


==> req_qubits_R7_cj11.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    11, 65, 120, 45.8, 22, 81, 72.84
    11, 58, 120, 51.67, 23, 81, 71.6


==> req_qubits_R7_cj5.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    5, 108, 120, 10, 46, 81, 43.2
    5, 89, 120, 25.84, 46, 81, 43.2


==> req_qubits_R7_cj6.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    6, 100, 120, 16.67, 55, 81, 32.1
    6, 87, 120, 27.5, 44, 81, 46.7


==> req_qubits_R7_cj7.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    7, 86, 120, 28.33, 41, 81, 49.4
    7, 84, 120, 30, 41, 81, 49.4


==> req_qubits_R7_cj9.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    9, 76, 120, 36.67, 34, 81, 58.02
    9, 74, 120, 38.33, 27, 81, 66.67
    9, 66, 120, 45, 28, 81, 65.43


==> req_qubits_R7_cj9_minmax.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    9, 76, 120, 36.67, 34, 81, 58.02
    9, 66, 120, 45, 28, 81, 65.43


==> req_qubits_R7_cj9_minmax_exp.csv <==
    num_of_CJ, num_qubits_ecp, num_qubits_before, reducn_qubits_perc, exp_run_ecp_sqss, exp_run_sqss, reducn_exp_runs_perc
    9, 76, 120, 36.67, 34, 81, 58.02
    9, 74, 120, 38.33, 27, 81, 66.67


==> weight_distribution.csv <==
Min, Lower, Median, Upper, Max, raceId
    4370,4370,12050,120240,973636,0
    4014,4014,11538,119979,933964,50
    3668,3668,11016,119715.5,893912,100
    3342,3342,10494,119460,855076,150
    3018,3018,9945,119195,814796,200
    2700,2700,9388,107664,772008,250
    2337,2337,8700,93570,721316,300
    1941,1941,7914,78073.5,658312,350
    1553,1553,7033,62919.5,592876,400
    1264,1264,6331,51575,536180,450
    971,971,5503,40027,473860,500
    727,727,4746,30347.5,411464,550
    513,513,3994,21776,345040,600
    391,391,3482,16838.5,301416,650
    283,283,3035,12401.5,250344,700
    195,195,2589,8741.5,227669,750
    168,168,2416,7605,227669,800

